Prospects for detecting long-lived particles at the Large Hadron Collider

This thesis summarises four years of research aiming at revealing the prospects for detection of long-lived particles at the LHC. It contains results of four projects, which have been published as independent articles. Each of the projects investigated prospects for the detection of long-lived particles predicted by one of the many BSM models, e.g. supersymmetry, seesaw, radiative neutrino mass generation models, and simplified models. The sensitivity to New Physics of ATLAS, CMS and (for the first time) MoEDAL experiments was estimated.

==> figures/paper4/sHighQ/limits.txt <==
# Q	L=30 N=3	L=30 N=2	L=30 N=1	L=300 N=3	L=300 N=2	L=300 N=1	
1    100  100  100  100  100  119 
2    212  244  303  430  480  581 
3    488  538  643  847  926  1069
4    773  843  969  1214 1299 1463
5    1010 1088 1231 1486 1578 1736
6    1187 1269 1404 1667 1757 1909
7    1302 1388 1535 1794 1887 2047
8    1408 1493 1646 1913 2005 2169

